A new T-compatibility condition and its application to the discretization of the damped time-harmonic Galbrun's equation

We consider the approximation of weakly T-coercive operators. The main property to ensure the convergence thereof is the regularity of the approximation (in the vocabulary of discrete approximation schemes). In a previous work the existence of discrete operators $T_n$ which converge to $T$ in a discrete norm was shown to be sufficient to obtain regularity. Although this framework proved useful for many applications for some instances the former assumption is too strong. Thus in the present article we report a weaker criterion for which the discrete operators $T_n$ only have to converge point-wise, but in addition a weak T-coercivity condition has to be satisfied on the discrete level. We apply the new framework to prove the convergence of certain $H^1$-conforming finite element discretizations of the damped time-harmonic Galbrun's equation, which is used to model the oscillations of stars. A main ingredient in the latter analysis is the uniformly stable invertibility of the divergence operator on certain spaces, which is related to the topic of divergence free elements for the Stokes equation.

==> num/ex0.1.csv <==
order,h,error,conserror,eoc
1,1.5,1.5989530553515812,1.0004522484723524,0
1,0.75,1.9888845792812186,1.0008345426877128,-0.31483197237223276
1,0.375,2.460969092100196,0.9996785882714173,-0.30726698391834856
1,0.1875,0.6506518640536426,0.9999576645065096,1.919268808144502
1,0.09375,0.1811439093820584,0.9998794800303659,1.8447495267587364
1,0.046875,0.06557007639178802,0.999848234653966,1.4660268179681184
2,1.5,2.3515495608630648,0.8732716573808179,0
2,0.75,0.9475813116662077,1.1066419565934236,1.3112900875803941
2,0.375,0.38718441085517213,1.2208912073102938,1.2912288790422264
2,0.1875,0.13426792974823262,0.778918711949809,1.527906112410728
2,0.09375,0.034946096447054056,0.35162249062363765,1.9419115367451054
2,0.046875,0.008582507063831457,0.15409141168423984,2.0256602678049904
3,1.5,1.362372287927701,1.1694531570361408,0
3,0.75,0.23305297356611274,0.684445145318493,2.547391168786216
3,0.375,0.031742057268944544,0.17362976370229705,2.876190380216909
3,0.1875,0.003503126642487522,0.032766466601917836,3.1796805858207198
3,0.09375,0.0004526301886435471,0.005900677107657304,2.9522384293648405
3,0.046875,7.534339755944932e-05,0.001536016714938348,2.586779812647569
4,1.5,0.5944193540498457,0.9181165575778897,0
4,0.75,0.03750164589955523,0.14773427908812548,3.9864552700371605
4,0.375,0.00024942681203144086,0.006825047912399951,7.232193549416797
4,0.1875,1.4280957263822288e-05,0.0008836240288503474,4.126451962700233
4,0.09375,8.908234408197142e-07,0.00011144797002843257,4.0028093561655975
4,0.046875,6.414436712125587e-08,1.4097057281840449e-05,3.795745036403606


==> num/ex0.1_bar.csv <==
order,h,error,conserror,eoc
1,1.5,1.7982470110380395,,0
1,0.75,2.8428635944420404,,-0.6607536715229081
1,0.375,1.7578721228632752,,0.6935147528003154
1,0.1875,0.4321923797680673,,2.0240845842993553
1,0.09375,0.1348572351007315,,1.6802407110907485
1,0.046875,0.05201513639407748,,1.374429510921427
2,1.5,1.871923124940273,,0
2,0.75,0.22877923188448487,,3.03249319013182
2,0.375,0.038830433602205096,,2.558696370741472
2,0.1875,0.008960718452002308,,2.115501502912694
2,0.09375,0.0022324559237590184,,2.0049827173043964
2,0.046875,0.0005579288826491748,,2.0004785486239953
3,1.5,1.0888017286486558,,0
3,0.75,0.03196470755902484,,5.090117557370736
3,0.375,0.003949846418316654,,3.0166114316189487
3,0.1875,0.0004990290566000626,,2.98460083226992
3,0.09375,6.266102453208263e-05,,2.9934835571191045
3,0.046875,7.828594964281874e-06,,3.000743050105547
4,1.5,0.06584089813083656,,0
4,0.75,0.0018308213594096815,,5.168421082022465
4,0.375,9.044714557702453e-05,,4.339272244701971
4,0.1875,5.801828429570279e-06,,3.9624954353180026
4,0.09375,3.6074698443450383e-07,,4.0074483930315274
4,0.046875,2.1245605415097476e-08,,4.085750974543693


==> num/ex0.1_ext.csv <==
order,h,error,conserror,eoc
1,1.5,3.122795341392489,1.0013138347094348,0
1,0.75,6.705122185056843,1.0006565740922861,-1.1024255995219765
1,0.375,4.606931202446985,1.0025595631387172,0.5414575684543722
1,0.1875,0.994599804525318,1.0060096285137718,2.2116180009217308
1,0.09375,0.34389264008885045,1.006347965447456,1.532157907631351
1,0.046875,0.17006082602479525,1.0136496729542535,1.015907389434356
2,1.5,1.6828038367245002,1.127733878849705,0
2,0.75,5.300514716751207,2.8369090149684104,-1.655265449666273
2,0.375,0.2945564280175493,4.676508625498512,4.169516520212933
2,0.1875,0.07788945673778128,8.287590103843215,1.919044076127499
2,0.09375,0.04545625891328395,13.136563376794848,0.7769491015320723
2,0.046875,0.05309756077098966,20.141505255317178,-0.22416663304533327
3,1.5,1.7521062744634164,1.7785725484861687,0
3,0.75,0.21748942716939665,4.333470149543679,3.01007311070602
3,0.375,0.03679220093226445,8.757295592475208,2.5634733819021607
3,0.1875,0.004767124311116068,16.61926237525507,2.9482088299930687
3,0.09375,0.0006610164524987072,22.03896159417876,2.8503611611643858
3,0.046875,0.00019477023066057317,32.063242567224016,1.7629129925304792
4,1.5,0.7619749613363084,3.295168967949899,0
4,0.75,0.030190355035692378,3.0341950144480645,4.6575839632034155
4,0.375,0.0017269328080616534,1.2262222438665467,4.12780386657919
4,0.1875,0.00010201394915132543,0.10480836364738141,4.081373609636382
4,0.09375,6.459874311878792e-06,6.9803958746618395,3.9811165311970025
4,0.046875,3.914449999029327e-07,62.0461192977642,4.044624574475061


==> num/ex0.1_ext_TH.csv <==
order,h,error,conserror,eoc
2,1.5,19.42113727193026,0.8954648218003971,0
2,0.75,4.66830235170804,1.7705619791338068,2.0566577770911714
2,0.375,0.9303689886858745,3.6457925962175577,2.3270230886111065
2,0.1875,0.43782277911309136,24.94258377862822,1.0874559920677491
2,0.09375,0.1180553342399243,33.71514413948894,1.8908837871277213
2,0.046875,0.02554196744840867,68.81197632217456,2.2085216676651975
3,1.5,3.313233832885605,1.1719217324762445,0
3,0.75,0.5302496917270837,5.355150080676666,2.6434962437029874
3,0.375,0.28909470923987673,2.5868681065348955,0.8751296709062263
3,0.1875,0.1183501962108172,4.143278128658323,1.288480108211168
3,0.09375,0.028177189250407693,8.232837162213201,2.070462486625597
3,0.046875,0.005951206352568258,13.700945974064632,2.2432736582600623
4,1.5,1.0705699883651358,2.548139775782335,0
4,0.75,0.31629321207510663,5.167963312451926,1.7590446149741905
4,0.375,0.06069306213273717,104.92496147016583,2.38165907919015
4,0.1875,0.009064666779635177,13.885719868428069,2.7432057183303495
4,0.09375,0.0008372407324029034,130.08254449556424,3.4365395803305328
4,0.046875,4.581620996246696e-05,4681.277728912956,4.191712476361364


==> num/ex0.1_ext_bar.csv <==
order,h,error,conserror,eoc
1,1.5,3.407516741018967,,0
1,0.75,5.648991630445834,,-0.7292726182140941
1,0.375,4.492966624163209,,0.3303250182815464
1,0.1875,0.9163192200456302,,2.293746159201433
1,0.09375,0.290442539594318,,1.6575975078004264
1,0.046875,0.14316458949836125,,1.0205780739799406
2,1.5,1.1107148553915243,,0
2,0.75,0.6207772661881689,,0.8393408632244682
2,0.375,0.13749800892320496,,2.1746649973399936
2,0.1875,0.035128829922765996,,1.9686832985225862
2,0.09375,0.008848737381339277,,1.9891120057310734
2,0.046875,0.0022126323743319482,,1.9997078436213331
3,1.5,0.8520100308689904,,0
3,0.75,0.11919281198573524,,2.83757318007357
3,0.375,0.01929199542422638,,2.627222957449155
3,0.1875,0.00252922979609694,,2.931232347232268
3,0.09375,0.00031915661933729626,,2.986361645838915
3,0.046875,3.9768125429563535e-05,,3.0045801059246466
4,1.5,0.11280815851988142,,0
4,0.75,0.012774351750163738,,3.142549423367142
4,0.375,0.0006397022528169767,,4.31970570754006
4,0.1875,4.0493014956325586e-05,,3.9816555942333647
4,0.09375,2.3700595642570002e-06,,4.094677842160023
4,0.046875,1.3430553717158542e-07,,4.141332626560977


==> num/ex0.2.csv <==
order,h,error,conserror,eoc
1,1.5,1.5892170051344858,1.0003999472682292,0
1,0.75,1.9828926834138438,1.0007908026663852,-0.31929046332951744
1,0.375,2.4603300559926877,0.9996667696962528,-0.3112452684266074
1,0.1875,0.628064978180032,0.9999553200624235,1.969866137767437
1,0.09375,0.180286709656047,0.9998728273146263,1.8006207764486917
1,0.046875,0.0684082027881183,0.9998514009075034,1.398051815024665
2,1.5,2.3909485473746503,0.8886805670192802,0
2,0.75,1.0345819032960606,1.1966026863146824,1.2085352224047112
2,0.375,0.3862010237114419,1.1758650711947847,1.4216239679466816
2,0.1875,0.14665638068177048,0.7306517957284537,1.3969121476737463
2,0.09375,0.03744909224933764,0.34541560237976693,1.9694371869195464
2,0.046875,0.008516030579717193,0.14372105076797875,2.136677713369213
3,1.5,1.3782879089025584,1.2439707651448855,0
3,0.75,0.24472312194589715,0.6755426483829026,2.4936549605768548
3,0.375,0.030704109887634366,0.14744822333669835,2.994646731601833
3,0.1875,0.0036212746320809786,0.024249547059999852,3.0838622820276735
3,0.09375,0.0006917998222825565,0.007031852876060411,2.388071044601282
3,0.046875,0.00010114890868301253,0.0020617696236401558,2.773873888656929
4,1.5,0.6116009915708297,0.9756246338721458,0
4,0.75,0.035672448084196506,0.1371759708472542,4.099708613912457
4,0.375,0.0003470175660834411,0.007429756045496026,6.683657722349117
4,0.1875,2.6000158418658327e-05,0.0009687985160700589,3.7384163753834714
4,0.09375,8.413738593817004e-06,0.0001223403808257713,1.6277015127361425
4,0.046875,4.773231765152172e-06,1.5797594161302435e-05,0.8177806073399174


==> num/ex0.2_bar_per.csv <==
order,h,error,conserror,eoc
1,1.5,2.6286673741252633,,0
1,0.75,2.451995522088813,,0.10037525366394348
1,0.375,1.9435978821737583,,0.3352265787888155
1,0.1875,1.1300706284334865,,0.7823168229011136
1,0.09375,0.38747038518456084,,1.5442549898050024
1,0.046875,0.11890870413594733,,1.7042317232744908
2,1.5,2.253674789132467,,0
2,0.75,0.624139847910651,,1.8523381181317253
2,0.375,0.0812185656649341,,2.9419878684732534
2,0.1875,0.014411716466061302,,2.494567375431213
2,0.09375,0.0034698378689481685,,2.054302015422756
2,0.046875,0.0008652990646393444,,2.0035975049860886
3,1.5,1.5239796386223106,,0
3,0.75,0.05873717482675757,,4.69742594158857
3,0.375,0.006055256133519809,,3.278013984370234
3,0.1875,0.000762229950085931,,2.989889784516863
3,0.09375,9.580644904329163e-05,,2.992031619839971
3,0.046875,1.1976511890346988e-05,,2.9999149813927435
4,1.5,0.1497973497483325,,0
4,0.75,0.0033216038736515814,,5.4949882580014675
4,0.375,0.00013517812354845528,,4.618946433139941
4,0.1875,8.415061673109617e-06,,4.005744037845771
4,0.09375,4.980827511802758e-07,,4.078516489116562
4,0.046875,2.963893406862657e-08,,4.070819981963137


==> num/ex0.2_per.csv <==
order,h,error,conserror,eoc
1,1.5,2.2871983449068702,0.9999243490075508,0
1,0.75,2.703106441913153,0.9998881124403178,-0.24103684179648646
1,0.375,2.309655969552177,1.0002055178443396,0.2269403491700821
1,0.1875,1.4033447827438326,0.9998152030075248,0.718808470651765
1,0.09375,0.5477793635909576,0.9998831384214716,1.35720268132655
1,0.046875,0.16471264388850212,0.9998963080007476,1.733643611266747
2,1.5,2.3943888766611483,1.040836547443248,0
2,0.75,1.5877497046977243,0.9791982984414805,0.5926739800578681
2,0.375,0.6170299870075769,1.215664213599815,1.3635709920920265
2,0.1875,0.13473692078225688,0.5152019888819859,2.1951953704352656
2,0.09375,0.04299396859683368,0.2842033640367296,1.6479390432627716
2,0.046875,0.012705811336785918,0.14780475262726606,1.7586457832850644
3,1.5,1.8646751224444842,1.4301995921764643,0
3,0.75,0.2799752461044391,0.47771013310250193,2.7355531126882697
3,0.375,0.048496770167445705,0.16584553128360077,2.5293387038445694
3,0.1875,0.004919976606251312,0.02786427442985095,3.3011653076708116
3,0.09375,0.0010805014583096684,0.008129533017966985,2.1869504364363013
3,0.046875,0.0001333876382688725,0.0017610650258214461,3.0180041436227536
4,1.5,0.9358491427241636,0.9294895793610262,0
4,0.75,0.06463243233506515,0.16474898364683707,3.855945797385773
4,0.375,0.000397273522370011,0.006770129045886427,7.3459818324951724
4,0.1875,2.2818596037680316e-05,0.0008772532927878017,4.121850708756971
4,0.09375,1.434862526484868e-06,0.0001106255300881817,3.99122560480744
4,0.046875,8.802568265342495e-08,1.385641646432433e-05,4.026844198886655


==> num/ex0.2_per_TH.csv <==
order,h,error,conserror,eoc
2,1.5,2.2783930773842953,0.9214902884889051,0
2,0.75,2.46490813520172,1.9044982313764331,-0.11351721175036754
2,0.375,1.650659003690584,4.6342854574288195,0.5784917634065098
2,0.1875,0.3925542872910768,5.871172380125613,2.07207802958261
2,0.09375,0.04319861474155582,4.969635905737979,3.1838352265631436
2,0.046875,0.0095339031674359,3.6651193218379605,2.179846172306889
3,1.5,2.2989436527333456,1.2392085019679338,0
3,0.75,0.9961657167901476,1.7713661801127387,1.2065134395487813
3,0.375,0.15423375302878348,1.4573211659187575,2.691267237275312
3,0.1875,0.016350957991396724,0.9970240661783197,3.237671454174587
3,0.09375,0.0037206972319241325,0.6306954996173532,2.135730262247667
3,0.046875,0.0009284843845327001,0.36390170457051657,2.002623445455624
4,1.5,1.5291963459568665,1.210185729781917,0
4,0.75,0.16227009960036093,0.948827634526397,3.2363045639874573
4,0.375,0.006003920841960475,0.49865587107221565,4.756348422588722
4,0.1875,0.0007900548557760929,0.1607199214046324,2.9258802236912493
4,0.09375,0.00011447858181973169,0.05291064049809411,2.786875122289895
4,0.046875,1.2905364832222447e-05,0.014509692636364037,3.149034873097885


==> num/ex0.3.csv <==
order,h,error,conserror,eoc
1,1.5,1.578138898531948,1.000284580861436,0
1,0.75,1.9682921611740907,1.000639677305258,-0.31872019284693337
1,0.375,2.447528112817845,0.9997849033837429,-0.3143810496756075
1,0.1875,0.6093595510254296,0.9999544900409714,2.0059597880617672
1,0.09375,0.18489059721650603,0.9998820699407981,1.7206218808376357
1,0.046875,0.0721931335252073,0.9998613295203981,1.35673832669725
2,1.5,2.4426876759304377,0.9186762512242185,0
2,0.75,1.0887576702450565,1.1871657569381058,1.1657865286374676
2,0.375,0.40316416445296116,1.1704376899120659,1.4332435679506161
2,0.1875,0.13173035171540798,0.6531347953145418,1.6137796172649481
2,0.09375,0.04315747774852684,0.35168599383264065,1.609905335239021
2,0.046875,0.007388075502397936,0.11557193981362221,2.5463400367742213
3,1.5,1.3763205961997482,1.2240097048326128,0
3,0.75,0.26560223793636456,0.6780924835282514,2.3734773586155424
3,0.375,0.03324587308231797,0.1315497378799402,2.9980201322895033
3,0.1875,0.005386244700080913,0.027227519162693933,2.625823586453634
3,0.09375,0.0011575331752956492,0.007935005751671026,2.2182262315534236
3,0.046875,0.0006149639332975186,0.0038709758210734193,0.9124798360416472
4,1.5,0.6462125740264986,1.0121369901639883,0
4,0.75,0.034293557976219746,0.12575170153208912,4.235999325300508
4,0.375,0.0017280098204765018,0.008417750912321388,4.310754270835541
4,0.1875,0.001077706760327298,0.0011490486248832018,0.6811467365533355
4,0.09375,0.0006717032510388535,0.00034427363270553155,0.6820687632967617
4,0.046875,0.0003939075958804784,0.0004582776719621876,0.769966774266284


==> num/ex0.4.csv <==
order,h,error,conserror,eoc
1,1.5,1.5681467612447233,1.0001154786574922,0
1,0.75,1.9178796662997637,1.0003540877483756,-0.29045161792926455
1,0.375,2.442850704375362,0.999889983598389,-0.3490534914691423
1,0.1875,0.603771257133283,0.9999854502820746,2.0164917122186274
1,0.09375,0.20668279257900568,0.9999105906849125,1.5465837963133042
1,0.046875,0.08857137446824577,0.9998850464059541,1.222505869690271
2,1.5,2.5018653003970024,0.9611408755159822,0
2,0.75,1.094696719732499,1.1668615376345521,1.192472883653835
2,0.375,0.4240146046081364,1.1351208045638066,1.3683453712839506
2,0.1875,0.15053212622701556,0.6607361537076377,1.4940425407506759
2,0.09375,0.03732218454964475,0.28778442343995236,2.011966078676841
2,0.046875,0.016450765059935136,0.20790485165493983,1.1818787532249204
3,1.5,1.4252268949163032,1.238069047808364,0
3,0.75,0.2893442595224726,0.6782305267162517,2.300332686395321
3,0.375,0.04051369873225464,0.12861945890008775,2.8363053136750045
3,0.1875,0.013469117214831348,0.0350483846175615,1.5887545054897732
3,0.09375,0.00816415349797728,0.026850778836647052,0.7222800851000185
3,0.046875,0.005379085808363946,0.048758189532681684,0.6019423040930619
4,1.5,0.5989129793598331,0.9625275831685435,0
4,0.75,0.04042599077056124,0.12655295838717362,3.888991360876764
4,0.375,0.012961027923617655,0.010255205998745322,1.6411029908951207
4,0.1875,0.009061992809536911,0.0031760626489770226,0.5162798899553704
4,0.09375,0.0056356221709876414,0.0036799980898612927,0.6852534538222655
4,0.046875,0.0032947778023803003,0.005839484331569403,0.7743937181656905


==> num/ex0.5_per.csv <==
order,h,error,conserror,eoc
1,1.5,2.132334628914616,0.9993377328732739,0
1,0.75,2.442687161136964,0.9997355528300714,-0.19603524806082973
1,0.375,2.252205989495658,1.0001805431654252,0.1171303230741914
1,0.1875,1.3920954937347756,0.9997016220864277,0.6940806047947635
1,0.09375,0.4920443159188683,1.000452790551248,1.5003980165949429
1,0.046875,0.14144028700743597,1.0006579798160424,1.7985951502621513
2,1.5,2.2745367496294477,1.008200745926817,0
2,0.75,1.5243090255462808,1.322606570919402,0.5774173321045152
2,0.375,0.7191988518016542,1.4153985310246178,1.0836927895891
2,0.1875,0.23281562411403514,0.8962027047638194,1.6272028377206051
2,0.09375,0.06070538730615179,0.3976576558398885,1.9392914204739815
2,0.046875,0.013502820340593375,0.1730446479879672,2.1685637791303503
3,1.5,2.04230123000903,1.260403029455238,0
3,0.75,0.3960193597061765,0.7606557116498137,2.3665528083919543
3,0.375,0.05412960686033697,0.1698203800355004,2.8710811442609705
3,0.1875,0.008438487247994527,0.037667288140321185,2.6813616119423735
3,0.09375,0.001297281116559351,0.010489487759014926,2.701493252092811
3,0.046875,0.00018817173277671412,0.00339339030221537,2.7853693134429647
4,1.5,1.281933884796183,1.0394300981806919,0
4,0.75,0.121789267594299,0.33269882630874686,3.3958629477844497
4,0.375,0.0005354763334694949,0.00830185630066825,7.8293484758789065
4,0.1875,3.19590495622147e-05,0.0010708626941177705,4.066526404003111
4,0.09375,1.8410655809254228e-06,0.00013485434251068538,4.1176115810393465
4,0.046875,1.1052680165243028e-07,1.6894504809443583e-05,4.058072861719255


==> num/ex1.5_per.csv <==
order,h,error,conserror,eoc
1,1.5,2.745674480532844,0.9999602691226884,0
1,0.75,2.9677924217800453,1.0000922910253311,-0.11222959439269534
1,0.375,3.0053296910968976,1.0001689781495968,-0.018133078213268376
1,0.1875,2.7881381010368123,1.0006011422313479,0.1082212443314548
1,0.09375,1.3593426811996157,0.9998209299223029,1.036392826291829
1,0.046875,0.4692035333504187,0.9994545063503002,1.5346234129518945
2,1.5,2.7491511536110105,1.1219762785327922,0
2,0.75,2.8991864880083615,1.2605644564830631,-0.07666190549043013
2,0.375,1.455413730394834,1.1400222045833703,0.9942188103766815
2,0.1875,0.4353202864488002,0.7806176976875991,1.7412801681611145
2,0.09375,0.10330020021352482,0.3803123067696883,2.075234202619685
2,0.046875,0.024156194038084153,0.18767685296291717,2.0963779784898633
3,1.5,2.83661702016541,1.0520051403054131,0
3,0.75,1.3200691281161425,0.9422972552200201,1.10355790011261
3,0.375,0.22764283997630866,0.26958375033994875,2.5357694929699623
3,0.1875,0.029779420017369534,0.08314059092653082,2.93438452170865
3,0.09375,0.0044798003711694215,0.027899476168393517,2.7328093068682935
3,0.046875,0.0005217701699082659,0.006909551202108438,3.1019480729574513
4,1.5,2.409178051476249,1.113925972168143,0
4,0.75,0.32110889834693135,0.31674957404700704,2.907406470901672
4,0.375,0.023298817347563856,0.055536074519065406,3.7847340142074875
4,0.1875,0.003039535022123261,0.014473656404521711,2.938334178250844
4,0.09375,0.0003410509287019975,0.003479524717249966,3.155791545630635
4,0.046875,3.3478115213080965e-05,0.000641322846611432,3.3486969782635643


==> num/ex3_per.csv <==
order,h,error,conserror,eoc
1,1.5,5.03980723190702,0.9996209044730674,0
1,0.75,5.428020775419636,0.9998384026443918,-0.10705768960194764
1,0.375,5.921581889450564,0.9998090738357549,-0.12555638582812792
1,0.1875,5.163031430302126,0.9998684925126495,0.19776424779366408
1,0.09375,6.710463550192447,0.9996016834095979,-0.3781940487565346
1,0.046875,3.567984698922399,0.9999544491956183,0.9113030010212343
2,1.5,5.10020495958118,1.0271385570276612,0
2,0.75,5.146813661825163,0.9294154691598175,-0.013124326168124933
2,0.375,4.843604122973675,1.213977486839886,0.08759859571011666
2,0.1875,2.98943115044693,0.6347367888198042,0.6962099710379054
2,0.09375,0.45415229160278603,0.4157998366241199,2.7186229196291047
2,0.046875,0.0979772974162535,0.22477145286883576,2.2126567575402185
3,1.5,5.4622661136026105,0.9901005027340809,0
3,0.75,5.163306274648102,0.9595804431385564,0.08120442403983176
3,0.375,3.2300780480148874,0.6073892453586534,0.6767261527449204
3,0.1875,0.3048053116685314,0.28506787380977255,3.405609075831835
3,0.09375,0.047371419293430604,0.10213961118892743,2.685799241859971
3,0.046875,0.009295805460327076,0.04127350279642122,2.3493651151962696
4,1.5,4.839534874855751,0.8803475179409995,0
4,0.75,5.46263125035161,0.6983396232398652,-0.1747276410838672
4,0.375,0.5074155736469522,0.23139843251942402,3.4283563340598198
4,0.1875,0.0306856023187613,0.05220770358693258,4.047533992307261
4,0.09375,0.0036379679661054584,0.0121032653484669,3.0763571573956816
4,0.046875,0.0002724649725136494,0.0019014860493160666,3.738990162205133

